Subspace-Coding for Bistatic ISAC: Taming Interference via Array Geometry

This paper introduces a subspace coding perspective to bistatic integrated sensing and communication (ISAC), highlighting the role of receiver array geometry in the coupling between communication decoding and sensing. A central insight is that the impact of the interference caused by the sensing channel on the line-of-sight communication path is controlled by the subspace distance between the sensing and communication subspaces, {\em which strongly depends on the array geometry}. By studying a commonly used successive decoding approach, we derive upper and lower bounds on the communication error probability in terms of an effective SINR, which is explicitly determined by this subspace distance. This reveals that array geometries designed to form well-separated sensing subspace codes can also improve communication reliability in bistatic ISAC. In particular, Bose--Chowla arrays, shown to be near-optimal subspace codes for spatial sensing in our earlier works, can outperform uniform linear arrays in terms of symbol decoding errors. The performance gap is significant when the communication and sensing channels are strongly correlated, and it increases with the number of antennas. Numerical experiments confirm that subspace-coded array geometries provide more favorable sensing--communication tradeoffs than ULAs for iterative joint target localization and decoding (JTD) receiver.

==> data/dts-theorem1-pe-vs-m-qpsk1-results.csv <==
M,SNR_dB,Sigma2,Theta_c_deg,Theta_s_deg,Separation_sin,Separation_deg,AlphaCAbsSq,SigmaS2,E_x,CodebookSize,MCPeFloor,ULA_PeSim,ULA_LowerBoundQ,ULA_UpperBoundQ,ULA_PeSensing,ULA_GammaEff,ULA_d_s,ULA_TheoremRefLower,ULA_TheoremRefUpper,ULA_NegLogPeOverM,ULA_LowerBoundNegLogOverM,ULA_UpperBoundNegLogOverM,ULA_TheoremRefLowerNegLogOverM,ULA_TheoremRefUpperNegLogOverM,BoseChowla_PeSim,BoseChowla_LowerBoundQ,BoseChowla_UpperBoundQ,BoseChowla_PeSensing,BoseChowla_GammaEff,BoseChowla_d_s,BoseChowla_TheoremRefLower,BoseChowla_TheoremRefUpper,BoseChowla_NegLogPeOverM,BoseChowla_LowerBoundNegLogOverM,BoseChowla_UpperBoundNegLogOverM,BoseChowla_TheoremRefLowerNegLogOverM,BoseChowla_TheoremRefUpperNegLogOverM,ULA_Theorem1RateBound,BoseChowla_Theorem1RateBound,BoseChowla_Theorem1PeRateBound,ULA_PeSimForPlot,BoseChowla_PeSimForPlot,Sigma2ForTheoremRate,DTSSimulationModel
7,-5,3.16227766016838,0,2.38801546326878,0.0416666666666667,2.38801546326878,1,1,1,4,5e-06,0.3566,0.0494362211100488,0.593234653320585,0.98556,0.721996597671859,0.0667058733528293,0.0350072481523151,0.420086977827781,0.147305796221871,0.429581700373165,0.0745950361177364,0.478885735552395,0.123899071296966,0.18665,0.024336153284214,0.292033839410568,0.93849,1.68177151346429,0.857142857142857,0.0305291944264367,0.366350333117241,0.239788581945935,0.530827463546292,0.175840799290863,0.498438836982531,0.143452172727103,0,0.0968564716806983,0.507633625236652,0.3566,0.18665,3.16227766016838,explicit
11,-5,3.16227766016838,0,0.954973873784914,0.0166666666666667,0.954973873784914,1,1,1,4,5e-06,0.33658,0.0466333890620196,0.559600668744235,0.97019,0.793422919663832,0.0271179106438695,0.0286968880429908,0.34436265651589,0.0989926742452009,0.278676226449072,0.0527756219228902,0.322815144786672,0.0969145402604901,0.10041,0.0130026410456008,0.156031692547209,0.82454,2.64278380687246,0.909090909090909,0.0180451752440784,0.216542102928941,0.208953952280981,0.394782071345487,0.168881466819305,0.36498881176647,0.139088207240288,0,0.0968564716806983,0.344582689936433,0.33658,0.10041,3.16227766016838,explicit
13,-5,3.16227766016838,0,0.682108725687623,0.0119047619047619,0.682108725687623,1,1,1,4,5e-06,0.33438,0.0457532243405716,0.54903869208686,0.95954,0.817112374197664,0.0194302501062131,0.0267913000585093,0.321495600702112,0.0842674775517413,0.237268693258037,0.046122027889729,0.278436774526909,0.0872901091586009,0.07619,0.0096476012289344,0.115771214747213,0.85134,3.12328995357655,0.923076923076923,0.0140667632917555,0.168801159501066,0.198040389115171,0.357003536295708,0.1658568709274,0.327995421349979,0.136848755981671,0,0.0968564716806983,0.283899739849528,0.33438,0.07619,3.16227766016838,explicit
17,-5,3.16227766016838,0,0.397890555839247,0.00694444444444444,0.397890555839247,1,1,1,4,5e-06,0.32494,0.044522365428627,0.534268385143524,0.93436,0.851320923178093,0.0113711753213734,0.0241805901821464,0.290167082185757,0.0661243958282666,0.183044918950954,0.0368739395516602,0.218953236837033,0.0727822574377392,0.04158,0.00541041484819675,0.064924978178361,0.77744,4.08430224698472,0.941176470588235,0.00869633814424133,0.104356057730896,0.187066823326604,0.307025265136866,0.160854285737572,0.279109014405111,0.132938035005816,0,0.0968564716806983,0.192711694352395,0.32494,0.04158,3.16227766016838,explicit
19,-5,3.16227766016838,0,0.318311523603067,0.00555555555555556,0.318311523603067,1,1,1,4,5e-06,0.32254,0.0440757156544891,0.52890858785387,0.92162,0.864057461669475,0.0091052289856044,0.0232486335566415,0.278983602679698,0.0595541115489351,0.16430770071749,0.0335231402023323,0.197974153707013,0.0671895931918555,0.03249,0.00407941559122703,0.0489529870947243,0.97822,4.5648083936888,0.947368421052632,0.00688135279900944,0.0825762335881133,0.180359101542165,0.289568502014205,0.158783941499047,0.262049474663294,0.131264914148136,0,0.0968564716806983,0.158774080911317,0.32254,0.03249,3.16227766016838,explicit
23,-5,3.16227766016838,0,0.217029986846666,0.00378787878787879,0.217029986846666,1,1,1,4,5e-06,0.31436,0.0433899757074084,0.520679708488901,0.89224,0.883958353030932,0.00621531701505262,0.0218339757917438,0.262007709500925,0.0503137588253984,0.136414210392964,0.0283747908369639,0.166273391298518,0.058233971742518,0.01866,0.00234222639620788,0.0281067167544945,0.99836,5.52582068709697,0.956521739130435,0.00434888926970431,0.0521866712364517,0.173103177546215,0.263332754373243,0.155293334817243,0.236427600294969,0.128388180738969,0,0.0968564716806983,0.107776154243331,0.31436,0.01866,3.16227766016838,explicit
29,-5,3.16227766016838,0,0.136418651541797,0.00238095238095238,0.136418651541797,1,1,1,4,5e-06,0.31402,0.0426849737312188,0.512219684774626,0.83439,0.904867911610399,0.00391038285232992,0.0204005498927445,0.244806598712933,0.0399413310632676,0.108755459445868,0.0230690232462821,0.134213566309261,0.0485271301096749,0.00789,0.0010376355583572,0.0124516267002865,0.99784,6.96733912720922,0.96551724137931,0.00222252714434603,0.0266703257321524,0.166971004969805,0.23692450537024,0.151238069170654,0.210658978524888,0.124972542325302,0,0.0968564716806983,0.0602750106189281,0.31402,0.00789,3.16227766016838,explicit
31,-5,3.16227766016838,0,0.119366293666173,0.00208333333333333,0.119366293666173,1,1,1,4,5e-06,0.31045,0.0425056661799779,0.510067994159735,0.81349,0.910260426166413,0.00342225427787213,0.0200394757667786,0.240473709201343,0.0377333039087495,0.101874770646984,0.0217164916215646,0.126130682659678,0.0459724036342587,0.0065,0.000793905458087255,0.00952686549704706,0.99779,7.44784527391331,0.967741935483871,0.00178307193504464,0.0213968632205356,0.162450100067114,0.230275683039537,0.150117404014118,0.204174761160182,0.124016482134763,0,0.0968564716806983,0.0496602421825019,0.31045,0.0065,3.16227766016838,explicit
37,-5,3.16227766016838,0,0.0837657893623714,0.00146198830409357,0.0837657893623714,1,1,1,4,5e-06,0.30983,0.0420760481709227,0.504912578051072,0.74619,0.92330612962977,0.00240256303429387,0.0191803092348143,0.230163710817771,0.0316684194329437,0.0856290980338021,0.0184694588503426,0.10686138072655,0.0397017415430905,0.00268,0.000358545843394097,0.00430255012072917,0.9977,8.88936371402556,0.972972972972973,0.000928014633009772,0.0111361755961173,0.160052391471875,0.214417676500641,0.147258037317181,0.188715217756024,0.121555578572565,0,0.0968564716806983,0.0277730416890809,0.30983,0.00268,3.16227766016838,explicit
41,-5,3.16227766016838,0,0.0682092774365173,0.00119047619047619,0.0682092774365173,1,1,1,4,5e-06,0.30555,0.0418551456647222,0.502261747976667,0.70427,0.930083743544277,0.00195672203605568,0.018741891793907,0.224902701526884,0.0289180938449076,0.0774034276744743,0.0167959484113524,0.0969998550671254,0.0363923758040034,0.00158,0.00021224631290597,0.00254695575487164,0.99745,9.85037600743373,0.975609756097561,0.00060367832936149,0.00724413995233788,0.157325132486421,0.206286904985157,0.145679425722035,0.18079192851649,0.120184449253368,0,0.0968564716806983,0.0188523945955683,0.30555,0.00158,3.16227766016838,explicit
43,-5,3.16227766016838,0,0.0620084314911992,0.00108225108225108,0.0620084314911992,1,1,1,4,5e-06,0.30563,0.0417591927881801,0.501110313458161,0.67804,0.933042642919142,0.00177896481018791,0.0185521826666347,0.222626191999616,0.0275669781155494,0.0738566433809194,0.0160681166416636,0.0927248333228146,0.0349363065835588,0.0012,0.000163528330786026,0.00196233996943231,0.99748,10.3308821541378,0.976744186046512,0.000487537883727907,0.00585045460473488,0.156405435399725,0.202756379201371,0.144967852462115,0.17735215256592,0.119563625826664,0,0.0968564716806983,0.0155323818564706,0.30563,0.0012,3.16227766016838,explicit
47,-5,3.16227766016838,0,0.0518983581050554,0.000905797101449275,0.0518983581050554,1,1,1,4,5e-06,0.30753,0.0415904538957169,0.499085446748603,0.63637,0.938268135705153,0.00148908898217082,0.0182196496556827,0.218635795868192,0.0250889922450791,0.067657119398057,0.0147867651472485,0.0852181833168655,0.032347829066057,0.0007,9.73077583252654e-05,0.00116769309990318,0.99736,11.291894447546,0.978723404255319,0.000318725306815006,0.00382470368178007,0.154562345168529,0.196545358208999,0.143675003958191,0.17130172198528,0.118431367734472,0,0.0968564716806983,0.010543410946679,0.30753,0.0007,3.16227766016838,explicit


==> data/jtd-continuous-doa-qpsk1-no-pilot-array-geometry-results.csv <==
SNR_dB,N_DK,N_RU,CodebookSize,Sigma2,E_x,AlphaCAbsSq,Delta_deg,EstimatorGridStep_deg,SNRDefinition,RangeGridMode,JTDInitializationMode,ULA_ProbCommError,ULA_ProbSensingError,ULA_ProbJointError,ULA_ProbCommErrorMAP,ULA_ProbSensingErrorMAP,ULA_ProbJointErrorMAP,ULA_AoARMSE_deg,Bose_Chowla_ProbCommError,Bose_Chowla_ProbSensingError,Bose_Chowla_ProbJointError,Bose_Chowla_ProbCommErrorMAP,Bose_Chowla_ProbSensingErrorMAP,Bose_Chowla_ProbJointErrorMAP,Bose_Chowla_AoARMSE_deg
0,0,1,4,13,1,1,0.25,0.5,DTS: E_x M |alpha_c|^2 / sigma^2,exact_bistatic_delay_per_trial,no_dk,0.2984,0.9842,0.989,0.6248,0.9954,0.9984,43.9310058233043,0.3044,0.9636,0.9762,0.6344,0.9944,0.9986,46.8131502933323
2,0,1,4,8.20244547824251,1,1,0.25,0.5,DTS: E_x M |alpha_c|^2 / sigma^2,exact_bistatic_delay_per_trial,no_dk,0.213,0.9718,0.9772,0.5934,0.9942,0.998,41.7734573011222,0.1992,0.9396,0.9502,0.6066,0.993,0.9976,46.2537661588848
4,0,1,4,5.17539321719546,1,1,0.25,0.5,DTS: E_x M |alpha_c|^2 / sigma^2,exact_bistatic_delay_per_trial,no_dk,0.1318,0.963,0.9684,0.5464,0.994,0.9978,38.1044069853577,0.118,0.897,0.907,0.5484,0.9916,0.9958,45.093051904057
6,0,1,4,3.26545236096245,1,1,0.25,0.5,DTS: E_x M |alpha_c|^2 / sigma^2,exact_bistatic_delay_per_trial,no_dk,0.0674,0.9486,0.951,0.4962,0.9922,0.9958,34.2401913046159,0.053,0.8136,0.824,0.4894,0.9902,0.9952,42.1385514674744
8,0,1,4,2.06036115019945,1,1,0.25,0.5,DTS: E_x M |alpha_c|^2 / sigma^2,exact_bistatic_delay_per_trial,no_dk,0.0366,0.9246,0.9254,0.434,0.988,0.9952,29.9818521346542,0.0234,0.7078,0.713,0.436,0.985,0.9916,37.6004261818365
10,0,1,4,1.3,1,1,0.25,0.5,DTS: E_x M |alpha_c|^2 / sigma^2,exact_bistatic_delay_per_trial,no_dk,0.0192,0.8984,0.8992,0.3544,0.986,0.991,25.1291262254207,0.009,0.597,0.5996,0.3734,0.9726,0.9836,34.822305811568
12,0,1,4,0.820244547824251,1,1,0.25,0.5,DTS: E_x M |alpha_c|^2 / sigma^2,exact_bistatic_delay_per_trial,no_dk,0.0208,0.8598,0.8606,0.2722,0.977,0.9842,22.3059006297346,0.004,0.4722,0.4742,0.2806,0.9596,0.9706,29.8590077316546
14,0,1,4,0.517539321719546,1,1,0.25,0.5,DTS: E_x M |alpha_c|^2 / sigma^2,exact_bistatic_delay_per_trial,no_dk,0.0222,0.8122,0.8128,0.184,0.9726,0.9764,17.800834273977,0.0028,0.3608,0.3628,0.2034,0.919,0.9316,24.5079751057389
16,0,1,4,0.326545236096245,1,1,0.25,0.5,DTS: E_x M |alpha_c|^2 / sigma^2,exact_bistatic_delay_per_trial,no_dk,0.0176,0.768,0.7694,0.101,0.9552,0.9582,14.4570087994699,0.0014,0.271,0.2712,0.1298,0.8576,0.869,19.9838390035521
18,0,1,4,0.206036115019945,1,1,0.25,0.5,DTS: E_x M |alpha_c|^2 / sigma^2,exact_bistatic_delay_per_trial,no_dk,0.0182,0.7154,0.7166,0.0498,0.9348,0.9362,11.0933661471396,0.0032,0.199,0.2008,0.0552,0.7606,0.7668,17.2462752697049
20,0,1,4,0.13,1,1,0.25,0.5,DTS: E_x M |alpha_c|^2 / sigma^2,exact_bistatic_delay_per_trial,no_dk,0.0188,0.6582,0.6596,0.0248,0.9048,0.9056,9.44319898745853,0.004,0.1544,0.1576,0.0202,0.6456,0.6492,13.7144086095583


==> data/jtd-delta-sweep-qpsk1-no-pilot-decoding-array-geometry-results.csv <==
Delta,DeltaIndex,DeltaMultiplier,M,SNR_dB,Sigma2,E_x,AlphaCAbsSq,SNRDefinition,NumIterations,Theta_c_deg,Theta_s_deg,Separation_sin,IsPhysicalDelta,N_DK,N_RU,CodebookSize,JTDInitializationMode,ULA_ProbCommError,ULA_Beampattern,Bose_Chowla_ProbCommError,Bose_Chowla_Beampattern
0.0119047619047619,85,1,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-0.682108725687623,0.0119047619047619,1,0,1,4,no_dk,0.3152,0.980569749893787,0.0161,0.076923076923077
0.0238095238095238,86,2,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-1.36431415066583,0.0238095238095238,1,0,1,4,no_dk,0.2931,0.924076381184182,0.018,0.0769230769230769
0.0357142857142857,87,3,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-2.04671309767258,0.0357142857142857,1,0,1,4,no_dk,0.2648,0.835690756399059,0.0182,0.0769230769230769
0.0476190476190476,88,4,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-2.7294026367787,0.0476190476190476,1,0,1,4,no_dk,0.2432,0.723324852439696,0.0189,0.076923076923077
0.0595238095238095,89,5,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-3.41248021015271,0.0595238095238095,1,0,1,4,no_dk,0.2062,0.596677865840762,0.0165,0.0769230769230769
0.0714285714285714,90,6,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-4.09604375815233,0.0714285714285714,1,0,1,4,no_dk,0.1697,0.466094569473202,0.0171,0.0769230769230771
0.0833333333333333,91,7,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-4.78019184719916,0.0833333333333333,1,0,1,4,no_dk,0.1241,0.341393375982136,0.0175,0.0769230769230768
0.0952380952380952,92,8,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-5.46502379990588,0.0952380952380952,1,0,1,4,no_dk,0.0803,0.230821346816625,0.016,0.076923076923077
0.107142857142857,93,9,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-6.15063982794104,0.107142857142857,1,0,1,4,no_dk,0.0406,0.140269794744313,0.0208,0.0769230769230766
0.119047619047619,94,10,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-6.83714116813612,0.119047619047619,1,0,1,4,no_dk,0.0161,0.072841399093757,0.0179,0.0769230769230764
0.130952380952381,95,11,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-7.52463022236313,0.130952380952381,1,0,1,4,no_dk,0.0057,0.0288050795195197,0.0136,0.0769230769230777
0.142857142857143,96,12,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-8.21321070173819,0.142857142857143,1,0,1,4,no_dk,0.0023,0.00591715976331362,0.0014,0.00591715976331374
0.154761904761905,97,13,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-8.90298777573902,0.154761904761905,1,0,1,4,no_dk,0.002,3.57065671956246e-05,0.0136,0.076923076923077
0.166666666666667,98,14,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-9.59406822686046,0.166666666666667,1,0,1,4,no_dk,0.0018,0.00591715976331359,0.0173,0.0769230769230761
0.178571428571429,99,15,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-10.2865606114749,0.178571428571429,1,0,1,4,no_dk,0.0038,0.0180657413200469,0.0152,0.0769230769230755
0.19047619047619,100,16,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-10.9805754276122,0.19047619047619,1,0,1,4,no_dk,0.0063,0.0315085821873282,0.015,0.0769230769230775
0.202380952380952,101,17,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-11.6762252904273,0.202380952380952,1,0,1,4,no_dk,0.0075,0.0423914567060555,0.0122,0.0769230769230768
0.214285714285714,102,18,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-12.3736251161886,0.214285714285714,1,0,1,4,no_dk,0.0079,0.048326778182009,0.0128,0.0769230769230765
0.226190476190476,103,19,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-13.0728923156838,0.226190476190476,1,0,1,4,no_dk,0.0058,0.0484702147863521,0.0125,0.0769230769230775
0.238095238095238,104,20,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-13.7741469980267,0.238095238095238,1,0,1,4,no_dk,0.0061,0.0433471356399679,0.0126,0.0769230769230763
0.25,105,21,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-14.4775121859299,0.25,1,0,1,4,no_dk,0.0053,0.0344877344659538,0.0108,0.0769230769230768
0.261904761904762,106,22,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-15.1831140436132,0.261904761904762,1,0,1,4,no_dk,0.0032,0.0239544095396059,0.0085,0.0769230769230767
0.273809523809524,107,23,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-15.8910821186298,0.273809523809524,1,0,1,4,no_dk,0.0022,0.0138536574116655,0.0077,0.0769230769230768
0.285714285714286,108,24,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-16.6015495990202,0.285714285714286,1,0,1,4,no_dk,0.0023,0.00591715976331361,0.0015,0.00591715976331357
0.297619047619048,109,25,13,10,1.3,1,1,DTS: E_x M |alpha_c|^2 / sigma^2,5,0,-17.3146535873481,0.297619047619048,1,0,1,4,no_dk,0.0013,0.00121550713445702,0.0071,0.0769230769230784

